Information-Theoretic Analysis of Unsupervised Domain Adaptation

This paper uses information-theoretic tools to analyze the generalization error in unsupervised domain adaptation (UDA). We present novel upper bounds for two notions of generalization errors. The first notion measures the gap between the population risk in the target domain and that in the source domain, and the second measures the gap between the population risk in the target domain and the empirical risk in the source domain. While our bounds for the first kind of error are in line with the traditional analysis and give similar insights, our bounds on the second kind of error are algorithm-dependent, which also provide insights into algorithm designs. Specifically, we present two simple techniques for improving generalization in UDA and validate them experimentally.

==> data/KL.txt <==
epoch KL Error
0 10.200 0.902
1 9.686 0.780
2 9.180 0.863
3 8.332 0.752
4 7.987 0.752
5 7.501 0.675
6 7.255 0.705
7 6.997 0.691
8 6.637 0.646
9 6.469 0.563
10 6.319 0.611
11 6.148 0.517
12 6.034 0.508
13 5.905 0.475
14 5.744 0.438
15 5.540 0.442
16 5.365 0.415
17 5.153 0.376
18 4.998 0.328
19 4.867 0.305
20 4.753 0.318
21 4.569 0.255
22 4.474 0.258
23 4.318 0.235
24 4.198 0.213
25 3.989 0.196
26 3.950 0.199
27 3.860 0.171
28 3.816 0.157
29 3.718 0.158
30 3.597 0.137
31 3.524 0.128
32 3.493 0.138
33 3.407 0.132
34 3.365 0.112
35 3.327 0.115
36 3.254 0.106
37 3.166 0.099
38 3.081 0.092
39 3.063 0.092
40 3.018 0.098
41 2.988 0.093
42 2.911 0.088
43 2.926 0.095
44 2.857 0.080
45 2.808 0.080
46 2.784 0.082
47 2.704 0.078
48 2.724 0.077
49 2.729 0.074
50 2.656 0.085
51 2.642 0.072
52 2.590 0.065
53 2.547 0.071
54 2.544 0.069
55 2.566 0.069
56 2.478 0.072
57 2.410 0.064
58 2.424 0.071
59 2.453 0.064
60 2.427 0.067
61 2.335 0.062
62 2.321 0.058
63 2.313 0.063
64 2.323 0.059
65 2.261 0.063
66 2.314 0.061
67 2.278 0.060
68 2.198 0.064
69 2.237 0.056
70 2.202 0.059
71 2.189 0.062
72 2.133 0.061
73 2.091 0.063
74 2.095 0.062
75 2.104 0.060
76 2.123 0.059
77 2.042 0.059
78 2.058 0.061
79 1.992 0.057
80 2.004 0.059
81 2.006 0.060
82 1.991 0.061
83 1.984 0.058
84 1.932 0.056
85 1.907 0.055
86 1.891 0.060
87 1.942 0.058
88 1.911 0.057
89 1.882 0.058
90 1.871 0.056
91 1.860 0.059
92 1.859 0.054
93 1.827 0.056
94 1.835 0.058
95 1.819 0.060
96 1.817 0.055
97 1.824 0.056
98 1.783 0.057
99 1.768 0.055
100 1.765 0.053

==> data/sample.txt <==
epoch frac acc
0 0.05 0.669
1 0.1 0.758
2 0.2 0.824
3 0.3 0.872
4 0.4 0.919
5 0.5 0.931
6 1.0 0.943
